Vadere: An open-source simulation framework to promote interdisciplinary understanding

Pedestrian dynamics is an interdisciplinary field of research. Psychologists, sociologists, traffic engineers, physicists, mathematicians and computer scientists all strive to understand the dynamics of a moving crowd. In principle, computer simulations offer means to further this understanding. Yet, unlike for many classic dynamical systems in physics, there is no universally accepted locomotion model for crowd dynamics. On the contrary, a multitude of approaches, with very different characteristics, compete. Often only the experts in one special model type are able to assess the consequences these characteristics have on a simulation study. Therefore, scientists from all disciplines who wish to use simulations to analyze pedestrian dynamics need a tool to compare competing approaches. Developers, too, would profit from an easy way to get insight into an alternative modeling ansatz. Vadere meets this interdisciplinary demand by offering an open-source simulation framework that is lightweight in its approach and in its user interface while offering pre-implemented versions of the most widely spread models.

==> fds-5c0149698-cloc_report.txt <==
github.com/AlDanial/cloc v 1.74  T=4.42 s (161.6 files/s, 76399.0 lines/s)
-------------------------------------------------------------------------------
Language                     files          blank        comment           code
-------------------------------------------------------------------------------
Fortran 90                      48          26942          33128         131814
TeX                             61           9274           4105          44362
INI                             75           2421              0          43503
MATLAB                         163           4723           3653          15738
Bourne Shell                   238            996            613           6967
Fortran 77                       1            412            506           2435
DOS Batch                       74            388              3           1517
Visual Basic                     1              9              0            724
make                             7            238            126            710
Python                          14            243            204            648
GLSL                             5             77              0            454
vim script                       1             14             88            315
Markdown                        17            116              0            189
HTML                             2             20              0            145
Mathematica                      1             10              0             96
C Shell                          7             14             16             85
-------------------------------------------------------------------------------
SUM:                           715          45897          42442         249702
-------------------------------------------------------------------------------


==> jupedsim-d942c947-cloc_report.txt <==
github.com/AlDanial/cloc v 1.74  T=1.88 s (411.4 files/s, 140234.4 lines/s)
-----------------------------------------------------------------------------------
Language                         files          blank        comment           code
-----------------------------------------------------------------------------------
C/C++ Header                       486          20020          36343          96558
C++                                202          14487          16475          64736
Qt                                   6              0              1           5571
Python                              25            383            420           2281
CMake                               10            363            533           1695
XSD                                  5              4              0           1001
Markdown                            14            401              0            922
CSS                                  1             48             11            196
Protocol Buffers                     1             36             12            168
Bourne Shell                         7             61             21            157
YAML                                 3             26             41            157
JavaScript                           1             21              0            100
Ruby                                 1             14             10             99
Dockerfile                           3             31             42             95
Prolog                               1             12              0             95
HTML                                 2              4             10             54
Qt Project                           2             10              5             50
Objective C++                        1             10              2             26
JSON                                 1              0              0             10
Windows Resource File                2              0              0              2
-----------------------------------------------------------------------------------
SUM:                               774          35931          53926         173973
-----------------------------------------------------------------------------------


==> menge-c3eb429-cloc_report.txt <==
github.com/AlDanial/cloc v 1.74  T=1.55 s (449.3 files/s, 96142.3 lines/s)
-------------------------------------------------------------------------------
Language                     files          blank        comment           code
-------------------------------------------------------------------------------
C/C++ Header                   423          13891          46986          40616
C++                            271           8710          12073          26740
Markdown                         1             15              0             64
DOS Batch                        2              1              0             56
-------------------------------------------------------------------------------
SUM:                           697          22617          59059          67476
-------------------------------------------------------------------------------


==> momentumv2-55c8f3a-clog_report.txt <==
github.com/AlDanial/cloc v 1.74  T=1.75 s (464.4 files/s, 62874.4 lines/s)
-------------------------------------------------------------------------------
Language                     files          blank        comment           code
-------------------------------------------------------------------------------
Java                           750          22230          30067          50751
C#                              46            852            243           4637
Maven                           10             59             66            520
MSBuild script                   3              0             25            416
Markdown                         3             92              0            130
XAML                             2              4              0            115
-------------------------------------------------------------------------------
SUM:                           814          23237          30401          56569
-------------------------------------------------------------------------------


==> sumo-1.0.1-cloc_report.txt <==
github.com/AlDanial/cloc v 1.74  T=4.70 s (344.2 files/s, 88493.5 lines/s)
-----------------------------------------------------------------------------------
Language                         files          blank        comment           code
-----------------------------------------------------------------------------------
C++                                698          28250          37548         183591
C/C++ Header                       754          29120          67115          66517
CMake                               81            187            111           1990
make                                82            157              0           1369
CSS                                  1              0              0              3
Windows Resource File                2              0              0              2
-----------------------------------------------------------------------------------
SUM:                              1618          57714         104774         253472
-----------------------------------------------------------------------------------


==> vadere-87b4fe32-cloc_report.txt <==
github.com/AlDanial/cloc v 1.74  T=2.83 s (345.7 files/s, 38066.8 lines/s)
-------------------------------------------------------------------------------
Language                     files          blank        comment           code
-------------------------------------------------------------------------------
Java                           924          17341          15501          66816
OpenCL                          12            575            559           2673
XML                             21             32             45           1985
Maven                            7             33             46           1030
Markdown                         7            192              0            476
Python                           2             48             21            134
Bourne Shell                     3              3              3             17
YAML                             1              5             38             14
-------------------------------------------------------------------------------
SUM:                           977          18229          16213          73145
-------------------------------------------------------------------------------

